Numerical reconstruction for 3D nonlinear SAR imaging via a version of the convexification method

This work extends the applicability of our recent convexification-based algorithm for constructing images of the dielectric constant of buried or occluded target. We are orientated towards the detection of explosive-like targets such as antipersonnel land mines and improvised explosive devices in the non-invasive inspections of buildings. In our previous work, the method is posed in the perspective that we use multiple source locations running along a line of source to get a 2D image of the dielectric function. Mathematically, we solve a 1D coefficient inverse problem for a hyperbolic equation for each source location. Different from any conventional Born approximation-based technique for synthetic-aperture radar, this method does not need any linearization. In this paper, we attempt to verify the method using several 3D numerical tests with simulated data. We revisit the global convergence of the gradient descent method of our computational approach.

==> README-P-L.TXT <==
%-----------------------------------------------------------------------------
% Beginning of README-P-L.TXT
%-----------------------------------------------------------------------------

                    AMERICAN MATHEMATICAL SOCIETY
                          201 Charles Street
                   Providence, RI  02904-2294  USA


AMS BOOK PROCEEDINGS STYLE PACKAGE
----------------------------------

This package contains files to help authors use AMS-LaTeX to prepare a
proceedings article for publication at the AMS.  We assume that the
following software is installed on your system.

    LaTeX           version 2e, December 1995 or later
    AMS-LaTeX       version 2.0, December 1999 or later
    AMSFonts        version 2.0, January 1995 or later

If you have an older version of LaTeX or AMS-LaTeX, please upgrade,  You
can retrieve the current version of AMS-LaTeX from the AMS web server at

    http://www.ams.org/tex/amslatex.html

We also assume that you are familiar with LaTeX and AMS-LaTeX document
structuring commands such as \section, \footnote, \newtheorem, etc., and
with the techniques for inputting math expressions.

1) This package contains the following files.

general files

    README-P-L.TXT         overview of book proceedings package (this file)
    instr-l.pdf            Instructions
    handbk.pdf             AMS Author Handbook
    creating-graphics.pdf  Creating graphics for use in books and journals
    amsproc.cls            basis for all proceedings-specific document classes

document class file

    *-l.cls           ("*" represents the specific series code)

template file

    article-template.tex   book proceedings topmatter template

sample article file

    article.tex       book proceedings sample article

2) Start your article by making a copy of the template to <uniquename>.tex,
using a distinct name (perhaps your last name) in place of <uniquename>.
Fill in the top matter (title, author(s), etc.) following the instructions
that appear as comments in the file.  Input the text of the article
between \begin{document} and \end{document}.

3) More detailed instructions are given in the files instr-l.pdf and
handbk.pdf.  These manuals are also available via the web from
     ftp://ftp.ams.org/pub/author-info/documentation/amslatex/instr-l.pdf
and  ftp://ftp.ams.org/pub/author-info/documentation/handbk.pdf
respectively.  The handbook includes a checklist to be consulted, before
keyboarding your manuscript, in order to avoid the most common problems,
and detailed instructions for submitting your files to the AMS.

4) If your article will contain figures, print out, or view on screen,
the file creating-graphics.pdf and read it.  This file contains general
and specific guidelines for preparation of graphics (line art,
photographs, and other forms of illustrations) in a manner that will
ensure their accurate reproduction in print and on-line.

5) By default, the "sample article file" listed above uses the basic AMS
proceedings article style, amsproc.cls.

Replace the \documentclass{amsproc} line in the sample article file by
\documentclass{*-l}, where * is the specific series code, and then LaTeX
the file, in order to view the printed style for the intended series.
For example, if you are preparing a manuscript for the CONM series,
BEFORE you LaTeX the files, replace amsproc with conm-p-l (i.e.,
\documentclass{conm-p-l}).

Do NOT use the sample article as a "starter" for your article.  Use
the template file instead.  The sample article should be used only for
your reference.

amsproc.cls is included in this package because of the 2010 update to the
Mathematics Subject Classification.  This is the only change to amsproc
from the version in TeX Live distributions since 2005; the updated
version of amsproc.cls is included in TeX Live 2009, so if you are using
that distribution, you should delete the copy included in this package.

6) Various technical and administrative information can be found in the
AMS Author FAQ:
    http://www.ams.org/authors/author-faq.html
This document contains information on various topics that have been the
subject of questions to our Technical Support Group, as well as links
to other useful web pages, including the page with instructions for
submitting files when your article is ready.


Should you have any technical questions that aren't answered by the FAQ,
please contact our Technical Support Group.  The most effective method
is to send electronic mail to tech-support@ams.org, including a concise
statement of the problem, along with (if appropriate) a brief file that
illustrates the problem and the log of your attempt to LaTeX the file.
If e-mail is not an option, you can call 800-321-4AMS (800-321-4267,
in the U.S. or Canada) or 401-455-4080, or write to Technical Support,
Publications Technical Group, AMS, 201 Charles Street, Providence,
RI 02904-2294.

[2011/07/05, readme-p-l.txt]
%-----------------------------------------------------------------------------
% End of README-P-L.TXT
%-----------------------------------------------------------------------------


==> images/object_dimensions.txt <==
*water bottle* 
object material: tap water
shape: placed horizontally, cylinder 14.5 cm x 7 cm on widest section, 2.5 cm x 3.5 cm on smallest section (overall is 17 cm long) (length x width)

*fake IED*
height: 39 cm
width: 23 cm
length: 29 cm
